Driven particles at fluid interfaces acting as capillary dipoles

The dynamics of spherical particles driven along an interface between two immiscible fluids is investigated asymptotically. Under the assumptions of a pinned three-phase contact line and very different viscosities of the two fluids, a particle assumes a tilted orientation. As it moves, it causes a deformation of the fluid interface which is also computed. The case of two interacting driven particles is studied via the Linear Superposition Approximation. It is shown that the capillary interaction force resulting from the particle motion is dipolar in terms of the azimuthal angle and decays with the fifth power of the inter-particle separation, similar to a capillary quadrupole originating from undulations of the three-phase contact line. The dipolar interaction is demonstrated to exceed the quadrupolar interaction at moderate particle velocities.

==> Schnitt_Theta105_daten_1.dat <==
-1.000000000000000	0.061018012293753
-0.959183673469388	0.058527481179723
-0.918367346938776	0.056036950065692
-0.877551020408163	0.053546418951661
-0.836734693877551	0.051055887837630
-0.795918367346939	0.048565356723600
-0.755102040816326	0.046074825609569
-0.714285714285714	0.043584294495538
-0.673469387755102	0.041093763381507
-0.632653061224490	0.038603232267477
-0.591836734693878	0.036112701153446
-0.551020408163265	0.033622170039415
-0.510204081632653	0.031131638925384
-0.469387755102041	0.028641107811354
-0.428571428571429	0.026150576697323
-0.387755102040816	0.023660045583292
-0.346938775510204	0.021169514469261
-0.306122448979592	0.018678983355231
-0.265306122448980	0.016188452241200
-0.224489795918367	0.013697921127169
-0.183673469387755	0.011207390013138
-0.142857142857143	0.008716858899108
-0.102040816326531	0.006226327785077
-0.061224489795918	0.003735796671046
-0.020408163265306	0.001245265557015
0.020408163265306	-0.001245265557015
0.061224489795918	-0.003735796671046
0.102040816326531	-0.006226327785077
0.142857142857143	-0.008716858899108
0.183673469387755	-0.011207390013138
0.224489795918367	-0.013697921127169
0.265306122448980	-0.016188452241200
0.306122448979592	-0.018678983355231
0.346938775510204	-0.021169514469261
0.387755102040816	-0.023660045583292
0.428571428571429	-0.026150576697323
0.469387755102041	-0.028641107811354
0.510204081632653	-0.031131638925384
0.551020408163265	-0.033622170039415
0.591836734693878	-0.036112701153446
0.632653061224490	-0.038603232267477
0.673469387755102	-0.041093763381507
0.714285714285714	-0.043584294495538
0.755102040816326	-0.046074825609569
0.795918367346939	-0.048565356723600
0.836734693877551	-0.051055887837630
0.877551020408163	-0.053546418951661
0.918367346938775	-0.056036950065692
0.959183673469388	-0.058527481179723
1.000000000000000	-0.061018012293753


==> Schnitt_Theta105_daten_2.dat <==
-1.000000000000000	0.061019013012996
-1.020202020202020	0.057796937730905
-1.040404040404040	0.054841254651463
-1.060606060606061	0.052121280579149
-1.080808080808081	0.049610969713795
-1.101010101010101	0.047288033215453
-1.121212121212121	0.045133260033252
-1.141414141414141	0.043129985837730
-1.161616161616162	0.041263672558376
-1.181818181818182	0.039521571679497
-1.202020202020202	0.037892451796223
-1.222222222222222	0.036366376074087
-1.242424242424242	0.034934518902543
-1.262626262626263	0.033589013653828
-1.282828282828283	0.032322825366477
-1.303030303030303	0.031129643578654
-1.323232323232323	0.030003791584517
-1.343434343434343	0.028940149176861
-1.363636363636364	0.027934086541182
-1.383838383838384	0.026981407429326
-1.404040404040404	0.026078300100576
-1.424242424242424	0.025221294799778
-1.444444444444444	0.024407226764777
-1.464646464646465	0.023633203932609
-1.484848484848485	0.022896578656088
-1.505050505050505	0.022194922857150
-1.525252525252525	0.021526006136575
-1.545454545454545	0.020887776435914
-1.565656565656566	0.020278342910095
-1.585858585858586	0.019695960720935
-1.606060606060606	0.019139017504733
-1.626262626262626	0.018606021302992
-1.646464646464647	0.018095589775289
-1.666666666666667	0.017606440538598
-1.686868686868687	0.017137382498667
-1.707070707070707	0.016687308057101
-1.727272727272727	0.016255186093190
-1.747474747474747	0.015840055632584
-1.767676767676768	0.015441020126152
-1.787878787878788	0.015057242271967
-1.808080808080808	0.014687939321639
-1.828282828282828	0.014332378819362
-1.848484848484849	0.013989874728221
-1.868686868686869	0.013659783903657
-1.888888888888889	0.013341502878651
-1.909090909090909	0.013034464929246
-1.929292929292929	0.012738137392569
-1.949494949494949	0.012452019212603
-1.969696969696970	0.012175638691697
-1.989898989898990	0.011908551428170
-2.010101010101010	0.011650338422478
-2.030303030303030	0.011400604336251
-2.050505050505051	0.011158975890161
-2.070707070707071	0.010925100388009
-2.090909090909091	0.010698644355713
-2.111111111111111	0.010479292285019
-2.131313131313132	0.010266745472744
-2.151515151515151	0.010060720947302
-2.171717171717172	0.009860950475025
-2.191919191919192	0.009667179639530
-2.212121212121212	0.009479166988022
-2.232323232323232	0.009296683238980
-2.252525252525253	0.009119510546221
-2.272727272727273	0.008947441814745
-2.292929292929293	0.008780280064245
-2.313131313131313	0.008617837836467
-2.333333333333333	0.008459936643008
-2.353535353535354	0.008306406450390
-2.373737373737374	0.008157085199551
-2.393939393939394	0.008011818357138
-2.414141414141414	0.007870458496194
-2.434343434343434	0.007732864904051
-2.454545454545455	0.007598903215418
-2.474747474747475	0.007468445068823
-2.494949494949495	0.007341367784704
-2.515151515151515	0.007217554063609
-2.535353535353536	0.007096891703066
-2.555555555555555	0.006979273331802
-2.575757575757576	0.006864596160112
-2.595959595959596	0.006752761745254
-2.616161616161616	0.006643675770827
-2.636363636363637	0.006537247839209
-2.656565656565657	0.006433391276147
-2.676767676767677	0.006332022946705
-2.696969696969697	0.006233063081806
-2.717171717171717	0.006136435114685
-2.737373737373738	0.006042065526601
-2.757575757575758	0.005949883701201
-2.777777777777778	0.005859821787008
-2.797979797979798	0.005771814567484
-2.818181818181818	0.005685799338224
-2.838383838383838	0.005601715790807
-2.858585858585859	0.005519505902915
-2.878787878787879	0.005439113834320
-2.898989898989899	0.005360485828384
-2.919191919191919	0.005283570118747
-2.939393939393939	0.005208316840881
-2.959595959595959	0.005134677948224
-2.979797979797980	0.005062607132631
-3.000000000000000	0.004992059748871


==> Schnitt_Theta105_daten_3.dat <==
1.000000000000000	-0.061019013012996
1.020202020202020	-0.057796937730905
1.040404040404040	-0.054841254651463
1.060606060606061	-0.052121280579149
1.080808080808081	-0.049610969713795
1.101010101010101	-0.047288033215453
1.121212121212121	-0.045133260033252
1.141414141414141	-0.043129985837730
1.161616161616162	-0.041263672558376
1.181818181818182	-0.039521571679497
1.202020202020202	-0.037892451796223
1.222222222222222	-0.036366376074087
1.242424242424242	-0.034934518902543
1.262626262626263	-0.033589013653828
1.282828282828283	-0.032322825366477
1.303030303030303	-0.031129643578654
1.323232323232323	-0.030003791584517
1.343434343434343	-0.028940149176861
1.363636363636364	-0.027934086541182
1.383838383838384	-0.026981407429326
1.404040404040404	-0.026078300100576
1.424242424242424	-0.025221294799778
1.444444444444444	-0.024407226764777
1.464646464646465	-0.023633203932609
1.484848484848485	-0.022896578656088
1.505050505050505	-0.022194922857150
1.525252525252525	-0.021526006136575
1.545454545454545	-0.020887776435914
1.565656565656566	-0.020278342910095
1.585858585858586	-0.019695960720935
1.606060606060606	-0.019139017504733
1.626262626262626	-0.018606021302992
1.646464646464647	-0.018095589775289
1.666666666666667	-0.017606440538598
1.686868686868687	-0.017137382498667
1.707070707070707	-0.016687308057101
1.727272727272727	-0.016255186093190
1.747474747474747	-0.015840055632584
1.767676767676768	-0.015441020126152
1.787878787878788	-0.015057242271967
1.808080808080808	-0.014687939321639
1.828282828282828	-0.014332378819362
1.848484848484849	-0.013989874728221
1.868686868686869	-0.013659783903657
1.888888888888889	-0.013341502878651
1.909090909090909	-0.013034464929246
1.929292929292929	-0.012738137392569
1.949494949494949	-0.012452019212603
1.969696969696970	-0.012175638691697
1.989898989898990	-0.011908551428170
2.010101010101010	-0.011650338422478
2.030303030303030	-0.011400604336251
2.050505050505051	-0.011158975890161
2.070707070707071	-0.010925100388009
2.090909090909091	-0.010698644355713
2.111111111111111	-0.010479292285019
2.131313131313132	-0.010266745472744
2.151515151515151	-0.010060720947302
2.171717171717172	-0.009860950475025
2.191919191919192	-0.009667179639530
2.212121212121212	-0.009479166988022
2.232323232323232	-0.009296683238980
2.252525252525253	-0.009119510546221
2.272727272727273	-0.008947441814745
2.292929292929293	-0.008780280064245
2.313131313131313	-0.008617837836467
2.333333333333333	-0.008459936643008
2.353535353535354	-0.008306406450390
2.373737373737374	-0.008157085199551
2.393939393939394	-0.008011818357138
2.414141414141414	-0.007870458496194
2.434343434343434	-0.007732864904051
2.454545454545455	-0.007598903215418
2.474747474747475	-0.007468445068823
2.494949494949495	-0.007341367784704
2.515151515151515	-0.007217554063609
2.535353535353536	-0.007096891703066
2.555555555555555	-0.006979273331802
2.575757575757576	-0.006864596160112
2.595959595959596	-0.006752761745254
2.616161616161616	-0.006643675770827
2.636363636363637	-0.006537247839209
2.656565656565657	-0.006433391276147
2.676767676767677	-0.006332022946705
2.696969696969697	-0.006233063081806
2.717171717171717	-0.006136435114685
2.737373737373738	-0.006042065526601
2.757575757575758	-0.005949883701201
2.777777777777778	-0.005859821787008
2.797979797979798	-0.005771814567484
2.818181818181818	-0.005685799338224
2.838383838383838	-0.005601715790807
2.858585858585859	-0.005519505902915
2.878787878787879	-0.005439113834320
2.898989898989899	-0.005360485828384
2.919191919191919	-0.005283570118747
2.939393939393939	-0.005208316840881
2.959595959595959	-0.005134677948224
2.979797979797980	-0.005062607132631
3.000000000000000	-0.004992059748871


==> Schnitt_Theta75_daten_1.dat <==
-1.000000000000000	0.238981987706247
-0.959183673469388	0.229227620861094
-0.918367346938776	0.219473254015941
-0.877551020408163	0.209718887170788
-0.836734693877551	0.199964520325635
-0.795918367346939	0.190210153480482
-0.755102040816326	0.180455786635329
-0.714285714285714	0.170701419790176
-0.673469387755102	0.160947052945023
-0.632653061224490	0.151192686099870
-0.591836734693878	0.141438319254717
-0.551020408163265	0.131683952409564
-0.510204081632653	0.121929585564412
-0.469387755102041	0.112175218719259
-0.428571428571429	0.102420851874106
-0.387755102040816	0.092666485028953
-0.346938775510204	0.082912118183800
-0.306122448979592	0.073157751338647
-0.265306122448980	0.063403384493494
-0.224489795918367	0.053649017648341
-0.183673469387755	0.043894650803188
-0.142857142857143	0.034140283958035
-0.102040816326531	0.024385917112882
-0.061224489795918	0.014631550267729
-0.020408163265306	0.004877183422576
0.020408163265306	-0.004877183422576
0.061224489795918	-0.014631550267729
0.102040816326531	-0.024385917112882
0.142857142857143	-0.034140283958035
0.183673469387755	-0.043894650803188
0.224489795918367	-0.053649017648341
0.265306122448980	-0.063403384493494
0.306122448979592	-0.073157751338647
0.346938775510204	-0.082912118183800
0.387755102040816	-0.092666485028953
0.428571428571429	-0.102420851874106
0.469387755102041	-0.112175218719259
0.510204081632653	-0.121929585564412
0.551020408163265	-0.131683952409564
0.591836734693878	-0.141438319254717
0.632653061224490	-0.151192686099870
0.673469387755102	-0.160947052945023
0.714285714285714	-0.170701419790176
0.755102040816326	-0.180455786635329
0.795918367346939	-0.190210153480482
0.836734693877551	-0.199964520325635
0.877551020408163	-0.209718887170788
0.918367346938775	-0.219473254015941
0.959183673469388	-0.229227620861094
1.000000000000000	-0.238981987706247


==> Schnitt_Theta75_daten_2.dat <==
-1.000000000000000	0.238980986987004
-1.020202020202020	0.230439509676212
-1.040404040404040	0.222310220511135
-1.060606060606061	0.214572596971871
-1.080808080808081	0.207206219560377
-1.101010101010101	0.200191135204713
-1.121212121212121	0.193508084013498
-1.141414141414141	0.187138633474667
-1.161616161616162	0.181065249936898
-1.181818181818182	0.175271327728787
-1.202020202020202	0.169741189895748
-1.222222222222222	0.164460070206905
-1.242424242424242	0.159414083120063
-1.262626262626263	0.154590186346172
-1.282828282828283	0.149976139231453
-1.303030303030303	0.145560459179594
-1.323232323232323	0.141332377636391
-1.343434343434343	0.137281796665188
-1.363636363636364	0.133399246792151
-1.383838383838384	0.129675846553305
-1.404040404040404	0.126103264000661
-1.424242424242424	0.122673680302078
-1.444444444444444	0.119379755483743
-1.464646464646465	0.116214596305203
-1.484848484848485	0.113171726216881
-1.505050505050505	0.110245057323922
-1.525252525252525	0.107428864263846
-1.545454545454545	0.104717759896266
-1.565656565656566	0.102106672698646
-1.585858585858586	0.099590825761276
-1.606060606060606	0.097165717276328
-1.626262626262626	0.094827102419087
-1.646464646464647	0.092570976523782
-1.666666666666667	0.090393559461402
-1.686868686868687	0.088291281132155
-1.707070707070707	0.086260767990656
-1.727272727272727	0.084298830527309
-1.747474747474747	0.082402451634615
-1.767676767676768	0.080568775792215
-1.787878787878788	0.078795099009274
-1.808080808080808	0.077078859467413
-1.828282828282828	0.075417628811663
-1.848484848484849	0.073809104040927
-1.868686868686869	0.072251099953173
-1.888888888888889	0.070741542104048
-1.909090909090909	0.069278460240822
-1.929292929292929	0.067859982176522
-1.949494949494949	0.066484328071888
-1.969696969696970	0.065149805095286
-1.989898989898990	0.063854802433048
-2.010101010101010	0.062597786624869
-2.030303030303030	0.061377297200839
-2.050505050505051	0.060191942598518
-2.070707070707071	0.059040396340129
-2.090909090909091	0.057921393451470
-2.111111111111111	0.056833727105563
-2.131313131313132	0.055776245475348
-2.151515151515151	0.054747848780927
-2.171717171717172	0.053747486517945
-2.191919191919192	0.052774154854725
-2.212121212121212	0.051826894186683
-2.232323232323232	0.050904786837390
-2.252525252525253	0.050006954896479
-2.272727272727273	0.049132558185255
-2.292929292929293	0.048280792341584
-2.313131313131313	0.047450887016224
-2.333333333333333	0.046642104173318
-2.353535353535354	0.045853736488327
-2.373737373737374	0.045085105837118
-2.393939393939394	0.044335561870389
-2.414141414141414	0.043604480668036
-2.434343434343434	0.042891263468394
-2.454545454545455	0.042195335467709
-2.474747474747475	0.041516144685446
-2.494949494949495	0.040853160891393
-2.515151515151515	0.040205874590767
-2.535353535353536	0.039573796063795
-2.555555555555555	0.038956454456478
-2.575757575757576	0.038353396919472
-2.595959595959596	0.037764187792211
-2.616161616161616	0.037188407829597
-2.636363636363637	0.036625653468758
-2.656565656565657	0.036075536133530
-2.676767676767677	0.035537681574477
-2.696969696969697	0.035011729242396
-2.717171717171717	0.034497331693402
-2.737373737373738	0.033994154023787
-2.757575757575758	0.033501873332973
-2.777777777777778	0.033020178212992
-2.797979797979798	0.032548768262997
-2.818181818181818	0.032087353627437
-2.838383838383838	0.031635654556580
-2.858585858585859	0.031193400988169
-2.878787878787879	0.030760332149060
-2.898989898989899	0.030336196175768
-2.919191919191919	0.029920749752902
-2.939393939393939	0.029513757768536
-2.959595959595959	0.029114992985625
-2.979797979797980	0.028724235728616
-3.000000000000000	0.028341273584462


==> Schnitt_Theta75_daten_3.dat <==
1.000000000000000	-0.238980986987004
1.020202020202020	-0.230439509676212
1.040404040404040	-0.222310220511135
1.060606060606061	-0.214572596971871
1.080808080808081	-0.207206219560377
1.101010101010101	-0.200191135204713
1.121212121212121	-0.193508084013498
1.141414141414141	-0.187138633474667
1.161616161616162	-0.181065249936898
1.181818181818182	-0.175271327728787
1.202020202020202	-0.169741189895748
1.222222222222222	-0.164460070206905
1.242424242424242	-0.159414083120063
1.262626262626263	-0.154590186346172
1.282828282828283	-0.149976139231453
1.303030303030303	-0.145560459179594
1.323232323232323	-0.141332377636391
1.343434343434343	-0.137281796665188
1.363636363636364	-0.133399246792151
1.383838383838384	-0.129675846553305
1.404040404040404	-0.126103264000661
1.424242424242424	-0.122673680302078
1.444444444444444	-0.119379755483743
1.464646464646465	-0.116214596305203
1.484848484848485	-0.113171726216881
1.505050505050505	-0.110245057323922
1.525252525252525	-0.107428864263846
1.545454545454545	-0.104717759896266
1.565656565656566	-0.102106672698646
1.585858585858586	-0.099590825761276
1.606060606060606	-0.097165717276328
1.626262626262626	-0.094827102419087
1.646464646464647	-0.092570976523782
1.666666666666667	-0.090393559461402
1.686868686868687	-0.088291281132155
1.707070707070707	-0.086260767990656
1.727272727272727	-0.084298830527309
1.747474747474747	-0.082402451634615
1.767676767676768	-0.080568775792215
1.787878787878788	-0.078795099009274
1.808080808080808	-0.077078859467413
1.828282828282828	-0.075417628811663
1.848484848484849	-0.073809104040927
1.868686868686869	-0.072251099953173
1.888888888888889	-0.070741542104048
1.909090909090909	-0.069278460240822
1.929292929292929	-0.067859982176522
1.949494949494949	-0.066484328071888
1.969696969696970	-0.065149805095286
1.989898989898990	-0.063854802433048
2.010101010101010	-0.062597786624869
2.030303030303030	-0.061377297200839
2.050505050505051	-0.060191942598518
2.070707070707071	-0.059040396340129
2.090909090909091	-0.057921393451470
2.111111111111111	-0.056833727105563
2.131313131313132	-0.055776245475348
2.151515151515151	-0.054747848780927
2.171717171717172	-0.053747486517945
2.191919191919192	-0.052774154854725
2.212121212121212	-0.051826894186683
2.232323232323232	-0.050904786837390
2.252525252525253	-0.050006954896479
2.272727272727273	-0.049132558185255
2.292929292929293	-0.048280792341584
2.313131313131313	-0.047450887016224
2.333333333333333	-0.046642104173318
2.353535353535354	-0.045853736488327
2.373737373737374	-0.045085105837118
2.393939393939394	-0.044335561870389
2.414141414141414	-0.043604480668036
2.434343434343434	-0.042891263468394
2.454545454545455	-0.042195335467709
2.474747474747475	-0.041516144685446
2.494949494949495	-0.040853160891393
2.515151515151515	-0.040205874590767
2.535353535353536	-0.039573796063795
2.555555555555555	-0.038956454456478
2.575757575757576	-0.038353396919472
2.595959595959596	-0.037764187792211
2.616161616161616	-0.037188407829597
2.636363636363637	-0.036625653468758
2.656565656565657	-0.036075536133530
2.676767676767677	-0.035537681574477
2.696969696969697	-0.035011729242396
2.717171717171717	-0.034497331693402
2.737373737373738	-0.033994154023787
2.757575757575758	-0.033501873332973
2.777777777777778	-0.033020178212992
2.797979797979798	-0.032548768262997
2.818181818181818	-0.032087353627437
2.838383838383838	-0.031635654556580
2.858585858585859	-0.031193400988169
2.878787878787879	-0.030760332149060
2.898989898989899	-0.030336196175768
2.919191919191919	-0.029920749752902
2.939393939393939	-0.029513757768536
2.959595959595959	-0.029114992985625
2.979797979797980	-0.028724235728616
3.000000000000000	-0.028341273584462


==> Schnitt_Theta90_daten_1.dat <==
-1.000000000000000	0.150000000000000
-0.959183673469388	0.143877551020408
-0.918367346938776	0.137755102040816
-0.877551020408163	0.131632653061224
-0.836734693877551	0.125510204081633
-0.795918367346939	0.119387755102041
-0.755102040816326	0.113265306122449
-0.714285714285714	0.107142857142857
-0.673469387755102	0.101020408163265
-0.632653061224490	0.094897959183673
-0.591836734693878	0.088775510204082
-0.551020408163265	0.082653061224490
-0.510204081632653	0.076530612244898
-0.469387755102041	0.070408163265306
-0.428571428571429	0.064285714285714
-0.387755102040816	0.058163265306122
-0.346938775510204	0.052040816326531
-0.306122448979592	0.045918367346939
-0.265306122448980	0.039795918367347
-0.224489795918367	0.033673469387755
-0.183673469387755	0.027551020408163
-0.142857142857143	0.021428571428571
-0.102040816326531	0.015306122448980
-0.061224489795918	0.009183673469388
-0.020408163265306	0.003061224489796
0.020408163265306	-0.003061224489796
0.061224489795918	-0.009183673469388
0.102040816326531	-0.015306122448980
0.142857142857143	-0.021428571428571
0.183673469387755	-0.027551020408163
0.224489795918367	-0.033673469387755
0.265306122448980	-0.039795918367347
0.306122448979592	-0.045918367346939
0.346938775510204	-0.052040816326531
0.387755102040816	-0.058163265306122
0.428571428571429	-0.064285714285714
0.469387755102041	-0.070408163265306
0.510204081632653	-0.076530612244898
0.551020408163265	-0.082653061224490
0.591836734693878	-0.088775510204082
0.632653061224490	-0.094897959183673
0.673469387755102	-0.101020408163265
0.714285714285714	-0.107142857142857
0.755102040816326	-0.113265306122449
0.795918367346939	-0.119387755102041
0.836734693877551	-0.125510204081633
0.877551020408163	-0.131632653061224
0.918367346938775	-0.137755102040816
0.959183673469388	-0.143877551020408
1.000000000000000	-0.150000000000000


==> Schnitt_Theta90_daten_2.dat <==
-1.000000000000000	0.150000000000000
-1.020202020202020	0.144118223703559
-1.040404040404040	0.138575737581299
-1.060606060606061	0.133346938775510
-1.080808080808081	0.128408594637086
-1.101010101010101	0.123739584210083
-1.121212121212121	0.119320672023375
-1.141414141414141	0.115134309656199
-1.161616161616162	0.111164461247637
-1.181818181818182	0.107396449704142
-1.202020202020202	0.103816820845985
-1.222222222222222	0.100413223140496
-1.242424242424242	0.097174301011303
-1.262626262626263	0.094089600000000
-1.282828282828283	0.091149482298965
-1.303030303030303	0.088345051379124
-1.323232323232323	0.085668084610454
-1.343434343434343	0.083110972921024
-1.363636363636364	0.080666666666667
-1.383838383838384	0.078328626991315
-1.404040404040404	0.076090782050619
-1.424242424242424	0.073947487550928
-1.444444444444444	0.071893491124260
-1.464646464646465	0.069923900118906
-1.484848484848485	0.068034152436485
-1.505050505050505	0.066219990090536
-1.525252525252525	0.064477435200211
-1.545454545454545	0.062802768166090
-1.565656565656566	0.061192507804370
-1.585858585858586	0.059643393241105
-1.606060606060606	0.058152367390530
-1.626262626262626	0.056716561861039
-1.646464646464647	0.055333283149535
-1.666666666666667	0.054000000000000
-1.686868686868687	0.052714331815411
-1.707070707070707	0.051474038023879
-1.727272727272727	0.050277008310249
-1.747474747474747	0.049121253633600
-1.767676767676768	0.048004897959184
-1.787878787878788	0.046926170640621
-1.808080808080808	0.045883399394526
-1.828282828282828	0.044875003815512
-1.848484848484849	0.043899489384574
-1.868686868686869	0.042955441928415
-1.888888888888889	0.042041522491349
-1.909090909090909	0.041156462585034
-1.929292929292929	0.040299059784545
-1.949494949494949	0.039468173642245
-1.969696969696970	0.038662721893491
-1.989898989898990	0.037881676930609
-2.010101010101010	0.037124062523674
-2.030303030303030	0.036388950768545
-2.050505050505051	0.035675459244340
-2.070707070707071	0.034982748364069
-2.090909090909091	0.034310018903592
-2.111111111111111	0.033656509695291
-2.131313131313132	0.033021495474046
-2.151515151515151	0.032404284864114
-2.171717171717172	0.031804218496485
-2.191919191919192	0.031220667247128
-2.212121212121212	0.030653030587352
-2.232323232323232	0.030100735038185
-2.252525252525253	0.029563232721350
-2.272727272727273	0.029040000000000
-2.292929292929293	0.028530536202915
-2.313131313131313	0.028034362426346
-2.333333333333333	0.027551020408163
-2.353535353535354	0.027080071469358
-2.373737373737374	0.026621095518334
-2.393939393939394	0.026173690113764
-2.414141414141414	0.025737469582115
-2.434343434343434	0.025312064186223
-2.454545454545455	0.024897119341564
-2.474747474747475	0.024492294877135
-2.494949494949495	0.024097264338048
-2.515151515151515	0.023711714327188
-2.535353535353536	0.023335343883430
-2.555555555555555	0.022967863894140
-2.575757575757576	0.022608996539792
-2.595959595959596	0.022258474768732
-2.616161616161616	0.021916041800212
-2.636363636363637	0.021581450653983
-2.656565656565657	0.021254463704839
-2.676767676767677	0.020934852260591
-2.696969696969697	0.020622396162101
-2.717171717171717	0.020316883404044
-2.737373737373738	0.020018109775194
-2.757575757575758	0.019725878517087
-2.777777777777778	0.019440000000000
-2.797979797979798	0.019160291415241
-2.818181818181818	0.018886576482830
-2.838383838383838	0.018618685173693
-2.858585858585859	0.018356453445542
-2.878787878787879	0.018099722991690
-2.898989898989899	0.017848341002076
-2.919191919191919	0.017602159935825
-2.939393939393939	0.017361037304708
-2.959595959595959	0.017124835466924
-2.979797979797980	0.016893421430623
-3.000000000000000	0.016666666666667


==> Schnitt_Theta90_daten_3.dat <==
1.000000000000000	-0.150000000000000
1.020202020202020	-0.144118223703559
1.040404040404040	-0.138575737581299
1.060606060606061	-0.133346938775510
1.080808080808081	-0.128408594637086
1.101010101010101	-0.123739584210083
1.121212121212121	-0.119320672023375
1.141414141414141	-0.115134309656199
1.161616161616162	-0.111164461247637
1.181818181818182	-0.107396449704142
1.202020202020202	-0.103816820845985
1.222222222222222	-0.100413223140496
1.242424242424242	-0.097174301011303
1.262626262626263	-0.094089600000000
1.282828282828283	-0.091149482298965
1.303030303030303	-0.088345051379124
1.323232323232323	-0.085668084610454
1.343434343434343	-0.083110972921024
1.363636363636364	-0.080666666666667
1.383838383838384	-0.078328626991315
1.404040404040404	-0.076090782050619
1.424242424242424	-0.073947487550928
1.444444444444444	-0.071893491124260
1.464646464646465	-0.069923900118906
1.484848484848485	-0.068034152436485
1.505050505050505	-0.066219990090536
1.525252525252525	-0.064477435200211
1.545454545454545	-0.062802768166090
1.565656565656566	-0.061192507804370
1.585858585858586	-0.059643393241105
1.606060606060606	-0.058152367390530
1.626262626262626	-0.056716561861039
1.646464646464647	-0.055333283149535
1.666666666666667	-0.054000000000000
1.686868686868687	-0.052714331815411
1.707070707070707	-0.051474038023879
1.727272727272727	-0.050277008310249
1.747474747474747	-0.049121253633600
1.767676767676768	-0.048004897959184
1.787878787878788	-0.046926170640621
1.808080808080808	-0.045883399394526
1.828282828282828	-0.044875003815512
1.848484848484849	-0.043899489384574
1.868686868686869	-0.042955441928415
1.888888888888889	-0.042041522491349
1.909090909090909	-0.041156462585034
1.929292929292929	-0.040299059784545
1.949494949494949	-0.039468173642245
1.969696969696970	-0.038662721893491
1.989898989898990	-0.037881676930609
2.010101010101010	-0.037124062523674
2.030303030303030	-0.036388950768545
2.050505050505051	-0.035675459244340
2.070707070707071	-0.034982748364069
2.090909090909091	-0.034310018903592
2.111111111111111	-0.033656509695291
2.131313131313132	-0.033021495474046
2.151515151515151	-0.032404284864114
2.171717171717172	-0.031804218496485
2.191919191919192	-0.031220667247128
2.212121212121212	-0.030653030587352
2.232323232323232	-0.030100735038185
2.252525252525253	-0.029563232721350
2.272727272727273	-0.029040000000000
2.292929292929293	-0.028530536202915
2.313131313131313	-0.028034362426346
2.333333333333333	-0.027551020408163
2.353535353535354	-0.027080071469358
2.373737373737374	-0.026621095518334
2.393939393939394	-0.026173690113764
2.414141414141414	-0.025737469582115
2.434343434343434	-0.025312064186223
2.454545454545455	-0.024897119341564
2.474747474747475	-0.024492294877135
2.494949494949495	-0.024097264338048
2.515151515151515	-0.023711714327188
2.535353535353536	-0.023335343883430
2.555555555555555	-0.022967863894140
2.575757575757576	-0.022608996539792
2.595959595959596	-0.022258474768732
2.616161616161616	-0.021916041800212
2.636363636363637	-0.021581450653983
2.656565656565657	-0.021254463704839
2.676767676767677	-0.020934852260591
2.696969696969697	-0.020622396162101
2.717171717171717	-0.020316883404044
2.737373737373738	-0.020018109775194
2.757575757575758	-0.019725878517087
2.777777777777778	-0.019440000000000
2.797979797979798	-0.019160291415241
2.818181818181818	-0.018886576482830
2.838383838383838	-0.018618685173693
2.858585858585859	-0.018356453445542
2.878787878787879	-0.018099722991690
2.898989898989899	-0.017848341002076
2.919191919191919	-0.017602159935825
2.939393939393939	-0.017361037304708
2.959595959595959	-0.017124835466924
2.979797979797980	-0.016893421430623
3.000000000000000	-0.016666666666667

